The LSST DESC Data Challenge 1: Generation and Analysis of Synthetic Images for Next Generation Surveys

Data Challenge 1 (DC1) is the first synthetic dataset produced by the Rubin Observatory Legacy Survey of Space and Time (LSST) Dark Energy Science Collaboration (DESC). DC1 is designed to develop and validate data reduction and analysis and to study the impact of systematic effects that will affect the LSST dataset. DC1 is comprised of $r$-band observations of 40 deg$^{2}$ to 10-year LSST depth. We present each stage of the simulation and analysis process: a) generation, by synthesizing sources from cosmological N-body simulations in individual sensor-visit images with different observing conditions; b) reduction using a development version of the LSST Science Pipelines; and c) matching to the input cosmological catalog for validation and testing. We verify that testable LSST requirements pass within the fidelity of DC1. We establish a selection procedure that produces a sufficiently clean extragalactic sample for clustering analyses and we discuss residual sample contamination, including contributions from inefficiency in star-galaxy separation and imperfect deblending. We compute the galaxy power spectrum on the simulated field and conclude that: i) survey properties have an impact of 50\% of the statistical uncertainty for the scales and models used in DC1 ii) a selection to eliminate artifacts in the catalogs is necessary to avoid biases in the measured clustering; iii) the presence of bright objects has a significant impact (2- to 6-$\sigma$) in the estimated power spectra at small scales ($\ell > 1200$), highlighting the impact of blending in studies at small angular scales in LSST;

==> authors.csv <==
Lastname,Firstname,Authorname,JoinedAsBuilder,Affiliation,Contribution,Email
S\'{a}nchez, F. Javier, J.~S\'{a}nchez,False,"Department of Physics and Astronomy, University of California, Irvine, Frederick Reines Hall, Irvine, CA, U.S.A.","Led study",jsanch87@fnal.gov
S\'{a}nchez, F. Javier, J.~S\'{a}nchez,False,"Fermi National Accelerator Laboratory, P.O. Box 500, Batavia, IL, U.S.A.","led study",jsanch87@fnal.gov
Walter, Chris W., C.~W.~Walter,False,"Duke University, Department of Physics, Durham, NC, U.S.A.","DC1 production planning and oversight, imSim development, astrometric checks, and comments on manuscript ",chris.walter@duke.edu
Awan, Humna, H.~Awan,False,"Department of Physics \& Astronomy, Rutgers, The State University of New Jersey, 136 Frelinghuysen Rd, Piscataway, NJ U.S.A.","Participated in analysis and designed dithering strategy",awan@physics.rutgers.edu
Chiang, James, J.~Chiang,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","One of the main developers of imSim, participated in image generation and data distribution",jchiang@slac.stanford.edu
Daniel, Scott F.,S.~F.~Daniel,False,"Department of Astronomy, University of Washington, Seattle, WA, U.S.A.","Developed imSim and CatSim",scottvalscott@gmail.com
Gawiser, Eric, E.~Gawiser,False,"Department of Physics \& Astronomy, Rutgers, The State University of New Jersey, 136 Frelinghuysen Rd, Piscataway, NJ U.S.A.","Participated in analysis and designed dithering strategy",gawiser@physics.rutgers.edu
Glanzman, Tom, T.~Glanzman,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","Generated artificial images",Tom.Glanzman@stanford.edu
Kirkby, David. P., D.~Kirkby,False,"Department of Physics and Astronomy, University of California, Irvine, Frederick Reines Hall, Irvine, CA, U.S.A.","Participated and advised in analysis",dkirkby@uci.edu
Mandelbaum, Rachel, R.~Mandelbaum,False,"McWilliams Center for Cosmology, Department of Physics, Carnegie Mellon University, Pittsburgh, PA, U.S.A.","Provided feedback on DC1 design, analysis, and paper draft",rmandelb@andrew.cmu.edu
Slosar, An\v{z}e, A.~Slosar,False,"Brookhaven National Laboratory, Upton, NY, U.S.A.","Participated in analysis and preliminary tests",anze@bnl.gov
Wood-Vasey, Michael, W.~M.~Wood-Vasey,False,"Pittsburgh Particle Physics, Astrophysics, and Cosmology Center (PITT PACC). Physics and Astronomy Department, University of Pittsburgh, Pittsburgh, PA 15260, U.S.A.","Ran validation software and wrote part of the document", wmwv@pitt.edu
AlSayyad, Yusra, Y.~AlSayyad,False,"Princeton University, Princeton, NJ, U.S.A.","LSST Science Pipelines",yusra@astro.princeton.edu
Burke, Colin, C.~J.~Burke,False,"Department of Physics and Astronomy, Purdue University, West Lafayette, IN, U.S.A.","Contributions to PhoSim",colinjb2@illinois.edu
Burke, Colin, C.~J.~Burke,False,"Department of Astronomy, University of Illinois at Urbana-Champaign, Urbana, IL, U.S.A.","Contributions to PhoSim",colinjb2@illinois.edu
#Cheng, Jun, J.~Cheng,False,"Department of Physics and Astronomy, Purdue University, West Lafayette, IN, U.S.A.","Contributions to PhoSim",cheng109@purdue.edu
Digel, Seth, S.~W.~Digel,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","Workflow and validation",digel@stanford.edu
#Dubois, Richard, R.~Dubois,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","Workflow and management",richard@slac.stanford.edu
Jarvis, Mike, M.~Jarvis,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA, U.S.A.","Contributions to imSim and validation",mjarvis@physics.upenn.edu
Johnson, Tony, T.~Johnson,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","Workflow, data generation and processing",tony_johnson@slac.stanford.edu
Kelly, Heather, H.~Kelly,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","DMstack librarian at NERSC",heather@slac.stanford.edu
Krughoff, Simon, S.~Krughoff,False,"LSST Project Office, Tucson, AZ, U.S.A.","Contributions to LSST Science Pipelines and DC1 workflow",simon.krughoff@gmail.com
Lupton, Robert H., R.~H.~Lupton,False,"Princeton University, Princeton, NJ, U.S.A.","LSST Science Pipelines, overall QA",rhl@astro.princeton.edu
Marshall, Phil, P.~J.~Marshall,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","Led the ``Twinkles'' DC1 pathfinder project.",pjm@stanford.edu
#Mustafa, Mustafa, M.~Mustafa, False,"Lawrence Berkeley National Laboratory, One Cyclotron Rd, Berkeley, CA U.S.A.","NERSC workflow",mmustafa@lbl.gov
#Peng, En-Hsin,E.~-H.~Peng,False,"Department of Physics and Astronomy, Purdue University, West Lafayette, IN, U.S.A.","Contributions to PhoSim", epeng@purdue.edu 
Peterson,John R., J.~R.~Peterson,False,"Department of Physics and Astronomy, Purdue University, West Lafayette, IN, U.S.A.","PhoSim Development for DC1",peters11@purdue.edu
Price, Paul, P.~A.~Price,False,"Princeton University, Princeton, NJ, U.S.A.","LSST Science Pipelines",price@astro.princeton.edu
Sembroski, Glenn,G.~Sembroski,False,"Department of Physics and Astronomy, Purdue University, West Lafayette, IN, U.S.A.","PhoSim Development for DC1",sembrosk@physics.purdue.edu
Van Klaveren, Brian,B.~Van Klaveren,False,"SLAC National Accelerator Laboratory,2575 Sand Hill Rd, Menlo Park, CA, U.S.A.","DC1 workflow",bvan@slac.stanford.edu
Wiesner, Matthew P., M. P.~Wiesner,False,"Benedictine University, 5700 College Road, Lisle, IL, U.S.A.","Completed a study on astrometry in PhoSim making it possible to improve astrometry in PhoSim for DC1", mwiesner@ben.edu
Xin, Bo, B.~Xin,False,"Large Synoptic Survey Telescope, Tucson, AZ, U.S.A.", "Contributions to imSim and PhoSim", bxin@lsst.org

